The CoNFIG Catalogue - II. Comparison of Space Densities in the FR Dichotomy

This paper focuses on a comparison of the space densities of FRI and FRII sources at different epochs, with a particular focus on FRI sources. First, we present the concluding steps in constructing the Combined NVSS-FIRST Galaxy catalogue (CoNFIG), including new VLA observations, optical identifications and redshift estimates. The final catalogue consists of 859 sources over 4 samples (CoNFIG-1, 2, 3 and 4 with flux density limits of S_1.4GHz = 1.3, 0.8, 0.2 and 0.05 Jy respectively). It is 95.7% complete in radio morphology classification and 74.3% of the sources have redshift data. Combining CoNFIG with complementary samples, the distribution and evolution of FRI and FRII sources are investigated. We find that FRI sources undergo mild evolution and that, at the same radio luminosity, FRI and FRII sources show similar space density enhancements in various redshift ranges, possibly implying a common evolution.

==> Contours/jpeg2ps-1.9/jpeg2ps.txt <==
=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-
jpeg2ps - convert JPEG compressed images to PostScript Level 2

jpeg2ps is available from http://www.pdflib.com and many mirrors

Copyright (C) 1994-2002 Thomas Merz <tm@pdflib.com>
=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-


Purpose of jpeg2ps
==================
jpeg2ps converts JPEG files to PostScript Level 2 or 3 EPS. In fact, jpeg2ps
is not really a converter but a "wrapper": it reads the image parameters
(width, height, number of color components) in a JPEG file, writes the
corresponding EPS header and then copies the compressed JPEG data to the output
file. Decompression is done by the PostScript interpreter (only PostScript
Level 2 and 3 interpreters support JPEG compression and decompression).
If you have a slow communication channel and a fast printer, sending
compressed image data is a big win.


Note: if you are interested in conversion of JPEG or other formats to
PDF take a look at PDFlib (http://www.pdflib.com).


Change History
==============
    
V1.9 (February 04, 2002)
  - Maintenance release without any functional changes.
  - Updated contact information to the address http://www.pdflib.com.
  - Slightly modified a few include files.
  - Added a JPEG test file and test target in the Makefile.
  - Added install and uninstall targets to the Makefile.
  - Added a CodeWarrior 6 project file for Mac and Windows.
  - Added a man page, constructed from various user contributions.
  - Cleaned up a few warnings.
  - Removed support for old-style K&R C compilers.

V1.8 (July 28, 1999)
  - Added -q option for suppressing all non-error messages.
  - Don't use the supplied getopt on Unix by default, but still
    include the source module in the distribution (and use it on
    DOS/Windows)
  - Added -p option for setting the page size on the command line.
    If no such option is supplied, A4 or letter is used as default,
    according to a compile time option. 
  - Renamed makefile.gcc to the more common Makefile.
  - Added casts to get rid of some warning messages.
  - Added Mac support for use with DropUNIX. This required opening
    the files in binary mode, properly initializing some statics,
    and replacing the getopt loop with a plain argc loop (for now).

V1.7 (April 9, 1999)
  - Fixed an omission in the Makefile (makefile.gcc)
  - Removed the OS2 #ifdefs and made the conditional code identical to the
    DOS code. Therefore, using -DDOS should also work on OS/2.

V1.6 (March 29, 1999)
  - Changed all references to my old Web site to the current address
    http://www.ifconnection.de/~tm
  - Added support for OS/2, provided by
    Stefan A. Deutscher (sad@utk.edu / stefand@ibm.net)
  - Added support for VMS, provided by
    Rolf Niepraschk (niepraschk@ptb.de)
  - Changed the get_2bytes() macro in readjpeg.c to a static function
    in order to avoid portability issues. Since the evaluation order
    in the formely used macro version isn't guaranteed, the result
    was garbled on some platforms, notably with the Metrowerks C
    compilers for BeOS and Macintosh.
  - Changed the auto rotate feature in order to produce "clean" (unrotated)
    EPS files. The old feature of automatically rotating images to
    landscape mode if width > height can be reactivated with the new
    command line option "-a" (auto rotate)
  - Changed the ASCII85 output routine in order to avoid two consecutive
    percent characters at the beginning of a line. Although legal PostScript,
    this may cause trouble with some post-processing programs, notably
    when including jpeg2ps output in TeX files. This should fix the
    problems dvips users sometimes encountered when using jpeg2ps.
    The comment in this file (jpeg2ps.txt) regarding problems with
    TeX PostScript drivers has been deleted.

V1.5 (Dec. 12, 1996)
  - Included ASCIIHex encoding again (the code was already there,
    only command line option added). This is primarily useful as as
    workaround for a brain-damaged dvips "feature" (see below).
  - Added note on dvips and tgif in jpeg2ps.txt.
  - Removed jpeg2pdf again. Its functionality will be contained in the
    forthcoming PDFlib C library and some library client programs.

V1.4 (Aug. 19, 1996)
  - included getopt.c in distribution, changed option handling
  - prepared readjpeg.c for use with jpeg2pdf program (accept baseline only)
  - included jpeg2pdf in the distribution

V1.3 (Jan. 31, 1996)
  - Fixed ASCII85 encoding bug. In rare cases ~ and > could get
    separated.

V1.2 (Jan. 25, 1996) 
  - Fixed "unsigned" bug when reading JFIF density marker.

V1.1 (Jan. 22, 1996) Several enhancements:
  - invert colors of Adobe Photoshop CMYK files
  - interpret JFIF resolution ("density") markers
  - implemented -r switch for specifying resolution 
  - accept compression markers other than SOF0 and SOF1 (this won't
    be useful for many people, and didn't have any testing).

V1.0 (Jan. 9, 1996) Re-release of formerly released Usenet version.


Building JPEG2PS
================
jpeg2ps is coded in rather simple-minded ANSI C. It should compile cleanly
on all relevant systems.

The jpeg2ps distribution is available in .zip and .tar.gz format.
jpeg2ps-x.x.zip is intended for DOS or Windows and also includes
an executable. Source code is identical in both jpeg2ps-x.x.zip and
jpeg2ps-x.x.tar.gz, the only exception being different line end
conventions.

General compilation options
---------------------------
-DA4 makes jpeg2ps use A4 as default paper size. If -DA4 is not
given, letter format will be used instead. Note that the paper
size can always be specified at the command line.

Unix
----
jpeg2ps should compile out of the box on most Unix systems,
probably after a little Makefile tweaking. The distributed
Makefile is set up for GCC on Linux.

Windows and DOS
---------------
Use -DDOS to compile jpeg2ps on DOSish systems. The distributed
source builds fine with MS Visual C++ 6.0. A project file for
this environment is included in the distribution.

OS/2
----
OS/2 support was provided by Stefan A. Deutscher (sad@utk.edu / stefand@ibm.net)
and is included in the distribution "as is", i.e., I'm unable to assist in
any OS/2-related issues. The following is from Stefan's description for OS/2:

>The executable was made from the unmodified unix sources with gcc / emx09c +
>emxfix2 applied. To run it you need the emx runtime system, which you
>find as emxrt.zip, or on ftp-os2.cdrom.com or ftp-os2.nmsu.edu or ftp.leo.org.
>Newer versions than emx09c+ef2 should be fine. I tested this only on Warp 4,
>and there it works.

Mac
---
jpeg2ps can be built on Mac OS 9 using a facility called DropUNIX. This is
a wrapper for conventional command-line driven Unix programs which gives
some sort of drag-and-drop support. However, command line options are
not available. For this reason, jpeg2ps always generates ASCII85 output
if built on the Mac.

In order to build jpeg2ps on the Mac, you will need DropUNIX from
http://www.zenspider.com/ZSS/Products/DropUNIX/index.html

The supplied CodeWarrior project file is set up to link against
the DropUNIX library which you must build before making jpeg2ps.

The idea for the Mac port and the DropUNIX support were provided by 
Ujwal Sathyam (setlur@bigfoot.com).

Note that for unknown reason the Mac version currently supports only
conversion of single files. Although it seems to work with multiple
files too, the output generated for the second and subsequent files
will be rubbish.

On Mac OS X the Unix-style Makefile works just fine.

VMS
---
A VMS build file was provided by Rolf Niepraschk (niepraschk@ptb.de). It isn't
supported by the author of this software. Use the supplied file "descrip.mms"
as a starting point for building jpeg2ps with the VMS build tool mms.


Usage Details
=============
jpeg2ps [options] file.jpg > file.eps

-a       auto rotate feature
-b       binary mode
-h       hex mode (ASCIIHex encoding)
-o name  output file name (as an alternative to output redirection)
-p size  page size name. Known names are:
         a0, a1, a2, a3, a4, a5, a6, b5, letter, legal, ledger, p11x17
-q       quiet mode: suppress all informational messages
-r dpi   resolution value (0 = read from file if possible)

jpeg2ps reads a JPEG file (*not* stdin) and writes a DSC-compliant EPS
file containing the compressed JPEG data in PostScript format to stdout.
The produced EPS files contain the necessary DSC comments including 
BoundingBox, so they may be imported in page layout applications. However,
they do not contain preview images, so you will only see a gray box on screen.

If the auto rotate feature is activated with the -a option, images with
width > height are automatically rotated to landscape mode. Don't use this
option if you simply want to generate EPS files for inclusion in your
documents. Note: prior to version 1.6, jpeg2ps always "autorotated" images
with width > height which was especially bad for TeX users. I hope this
change helps the TeX community in better using jpeg2ps!

jpeg2ps performs some sanity checks with the JPEG data. It detects several
kinds of corrupt input data, but it is not absolutely foolproof. One special
feature is that you can feed Macintosh JPEG files (PICT-JPEG) to jpeg2ps. 
These normally have several hundred bytes of additional stuff before the JPEG 
data. This PICT rubbish is simply ignored by jpeg2ps.


Output modes
============
By default, jpeg2ps sends the image data in ASCII85 encoded form which is
suitable for any communication channel (serial, parallel or whatever). If
you are *sure* that your channel is truly 8-bit clean, you can force 8-bit
data with the -b option. Note that this normally does not apply to 8-bit
serial or even parallel channels since some control characters are reserved
for the communications protocol. You can use binary data e.g.:

- with some networked printers
- with direct-access PostScript interpreters, e.g. Ghostscript or Distiller
- serial or parallel channels using Binary Control Protocol (BCP).

Using the -h option, jpeg2ps generates 7-bit clean data by using
ASCIIHex encoding instead of the more space-efficient ASCII85 encoding.
This is only useful for specialized applications, e.g. for debugging,
since jpeg2ps requires PostScript Level 2 anyway, and ASCII85 is
supported in any Level 2 interpreter.


Scaling and resolution
======================
Concerning the size of the printed image, you have three options:

Default behaviour:
By default, doesn't change the image size and rotation.
With the -a option, jpeg2ps tries to fit the image on the page, rotating
it if necessary (image width exceeds image height)
The image is scaled in a way to use at least one full edge of the paper.
A 20 pt margin is subtracted on each side. "Page" means A4 size if compiled 
with "-DA4", letter size otherwise. The -p option may be used to select
other page sizes.

Using resolution value from the file:
The option "-r 0" instructs jpeg2ps to look for a JFIF density/resolution
marker and use that value. Automatic scaling and rotation are disabled.
However, if no resolution information is found in the file, jpeg2ps
applies the default algorithm described above.

Explicitly setting the resolution:
Using "-r <dpi>" you can force jpeg2ps to use a certain dpi value. 
Since automatic actions are also disabled in this case, you are 
responsible for choosing a reasonable resolution value.  For example, 
you can print a 300 dpi image half-sized by supplying -r 600.


Messages
========
jpeg2ps issues three kinds of messages:

Notes:    have informational character

Warnings: a potential problem with the file was recognized, processing
	  continues.

Errors:   Either a severe problem within the JPEG file was found or the
          file explores JPEG features not compatible with PostScript Level 2.

Note that there are some JPEG producers which do not exactly conform to the
specification and that the JPEG spec itself does not cover every aspect of
the file format. You are on the safe side if you demand JFIF files which are
happily accepted by jpeg2ps. (For further information see the JPEG FAQ
by Tom Lane.)


Adobe Photoshop CMYK files
==========================
This is what the Independent JPEG Group has to say about Photoshop
CMYK files (quoted from libjpeg.doc, part of the IJG JPEG library):

> CAUTION: it appears that Adobe Photoshop writes inverted data in CMYK JPEG
> files: 0 represents 100% ink coverage, rather than 0% ink as you'd expect.
> This is arguably a bug in Photoshop, but if you need to work with Photoshop
> CMYK files, you will have to deal with it in your application.  We cannot
> "fix" this in the library by inverting the data during the CMYK<=>YCCK
> transform, because that would break other applications, notably Ghostscript.
> Photoshop versions prior to 3.0 write EPS files containing JPEG-encoded CMYK
> data in the same inverted-YCCK representation used in bare JPEG files, but
> the surrounding PostScript code performs an inversion using the PS image
> operator.  I am told that Photoshop 3.0 will write uninverted YCCK in
> EPS/JPEG files, and will omit the PS-level inversion.  (But the data
> polarity used in bare JPEG files will not change in 3.0.)  In either case,
> the JPEG library must not invert the data itself, or else Ghostscript would
> read these EPS files incorrectly.

Accordingly, jpeg2ps tries to detect such files (by looking for Adobes
APP marker) and inverts the colors in the case of 4-component images.
This inversion takes place in the PostScript instructions, not by
changing the actual image data.


A Shameless Plug
===============
My book contains a lot of information on PostScript, Fonts, and PDF
(currently only available in German):

Die PostScript- & PDF-Bibel
Von Thomas Merz und Olaf Druemmer
654 Seiten, ISBN 3-935320-01-9
Kopublikation PDFlib GmbH/dpunkt Verlag
http://www.pdflib.com/bibel
e-mail orders: books@pdflib.com


Related Software
================

Note that there is a related PostScript program called "viewjpeg.ps" which
is part of the Ghostscript distribution. viewjpeg.ps operates similarly to
jpeg2ps, but the PostScript interpreter does the "wrapping" of JPEG data
itself. With viewjpeg.ps you can e.g. view JPEG files directly within 
GhostScript or another interpreter with access to the file system.
Ghostscript can be found at http://www.cs.wisc.edu/~ghost


Disclaimer 
==========
This software is free. You are granted the right to use and copy it. This
software may not be sold or bundled with any commercial package without
express written permission of the author. 

The author accepts no responsibility for damages resulting from the use of
this software and makes no warranty, either express or implied, including but
not limited to, any implied warranty of merchantability or fitness for a
particular purpose. This software is provided as is, and you assume all risks
when using it. 

